AlignMixup: Improving Representations By Interpolating Aligned Features

Mixup is a powerful data augmentation method that interpolates between two or more examples in the input or feature space and between the corresponding target labels. Many recent mixup methods focus on cutting and pasting two or more objects into one image, which is more about efficient processing than interpolation. However, how to best interpolate images is not well defined. In this sense, mixup has been connected to autoencoders, because often autoencoders "interpolate well", for instance generating an image that continuously deforms into another. In this work, we revisit mixup from the interpolation perspective and introduce AlignMix, where we geometrically align two images in the feature space. The correspondences allow us to interpolate between two sets of features, while keeping the locations of one set. Interestingly, this gives rise to a situation where mixup retains mostly the geometry or pose of one image and the texture of the other, connecting it to style transfer. More than that, we show that an autoencoder can still improve representation learning under mixup, without the classifier ever seeing decoded images. AlignMix outperforms state-of-the-art mixup methods on five different benchmarks.

==> fig/data/dist.txt <==
dist sa su da du
0.1	7300	840	1	11
0.10411	7300	840	1	11
0.108219	6988	927	18	12
0.112329	6676	1015	35	13
0.116438	6364	1103	52	15
0.120548	6052	1191	70	16
0.124658	5740	1279	87	18
0.128767	5428	1367	104	19
0.132877	5116	1455	122	21
0.136986	4804	1543	139	22
0.141096	4492	1631	156	24
0.145205	4180	1718	174	25
0.149315	3868	1806	191	27
0.153425	3556	1894	208	28
0.157534	3244	1982	226	30
0.161644	2932	2070	243	31
0.165753	2620	2158	260	33
0.169863	2308	2246	278	34
0.173973	1996	2334	295	36
0.178082	1684	2422	312	37
0.182192	1373	2510	330	39
0.186301	1373	2510	330	39
0.190411	1373	2510	330	39
0.194521	1373	2510	330	39
0.19863	1340	2687	343	46
0.20274	1308	2865	357	53
0.206849	1276	3043	370	60
0.210959	1243	3221	384	67
0.215068	1211	3399	397	74
0.219178	1179	3577	411	81
0.223288	1147	3755	425	88
0.227397	1114	3933	438	95
0.231507	1082	4111	452	102
0.235616	1050	4289	465	109
0.239726	1018	4467	479	116
0.243836	985	4645	492	123
0.247945	953	4823	506	130
0.252055	921	5001	520	137
0.256164	889	5179	533	144
0.260274	856	5357	547	151
0.264384	824	5535	560	158
0.268493	792	5713	574	165
0.272603	760	5891	588	173
0.276712	760	5891	588	173
0.280822	760	5891	588	173
0.284932	760	5891	588	173
0.289041	735	5603	750	173
0.293151	710	5315	912	174
0.29726	685	5027	1075	175
0.30137	660	4739	1237	176
0.305479	635	4451	1399	176
0.309589	610	4163	1562	177
0.313699	586	3875	1724	178
0.317808	561	3587	1886	179
0.321918	536	3299	2049	180
0.326027	511	3011	2211	180
0.330137	486	2723	2374	181
0.334247	461	2435	2536	182
0.338356	437	2147	2698	183
0.342466	412	1859	2861	184
0.346575	387	1571	3023	184
0.350685	362	1283	3185	185
0.354795	337	995	3348	186
0.358904	312	707	3510	187
0.363014	288	420	3673	188
0.367123	288	420	3673	188
0.371233	288	420	3673	188
0.375342	288	420	3673	188
0.379452	280	405	3677	195
0.383562	272	390	3682	202
0.387671	264	375	3686	210
0.391781	256	360	3691	217
0.39589	248	346	3695	225
0.4	240	331	3700	232
0.40411	233	316	3705	240
0.408219	225	301	3709	247
0.412329	217	286	3714	255
0.416438	209	272	3718	262
0.420548	201	257	3723	270
0.424658	193	242	3727	277
0.428767	186	227	3732	285
0.432877	178	212	3737	292
0.436986	170	198	3741	300
0.441096	162	183	3746	307
0.445205	154	168	3750	315
0.449315	146	153	3755	322
0.453425	139	139	3760	330
0.457534	139	139	3760	330
0.461644	139	139	3760	330
0.465753	139	139	3760	330
0.469863	135	135	3636	405
0.473973	132	131	3512	480
0.478082	129	128	3388	555
0.482192	126	124	3265	631
0.486301	122	120	3141	706
0.490411	119	117	3017	781
0.494521	116	113	2894	856
0.49863	113	109	2770	932
0.50274	110	106	2646	1007
0.506849	106	102	2523	1082
0.510959	103	99	2399	1157
0.515068	100	95	2275	1233
0.519178	97	91	2152	1308
0.523288	94	88	2028	1383
0.527397	90	84	1904	1458
0.531507	87	80	1781	1534
0.535616	84	77	1657	1609
0.539726	81	73	1533	1684
0.543836	78	70	1410	1760
0.547945	78	70	1410	1760
0.552055	78	70	1410	1760
0.556164	78	70	1410	1760
0.560274	76	69	1343	1778
0.564384	75	69	1276	1796
0.568493	74	68	1209	1815
0.572603	72	68	1142	1833
0.576712	71	67	1075	1852
0.580822	70	67	1008	1870
0.584932	68	66	942	1888
0.589041	67	66	875	1907
0.593151	66	65	808	1925
0.59726	64	65	741	1944
0.60137	63	64	674	1962
0.605479	62	64	607	1981
0.609589	60	63	541	1999
0.613699	59	63	474	2017
0.617808	58	62	407	2036
0.621918	56	62	340	2054
0.626027	55	61	273	2073
0.630137	54	61	206	2091
0.634247	53	61	140	2110
0.638356	53	61	140	2110
0.642466	53	61	140	2110
0.646575	53	61	140	2110
0.650685	50	59	134	2225
0.654795	47	58	129	2340
0.658904	45	56	124	2455
0.663014	42	55	118	2571
0.667123	40	53	113	2686
0.671233	37	52	108	2801
0.675342	35	50	102	2916
0.679452	32	49	97	3032
0.683562	30	47	92	3147
0.687671	27	46	86	3262
0.691781	25	44	81	3377
0.69589	22	43	76	3493
0.7	20	41	70	3608
0.70411	17	40	65	3723
0.708219	15	38	60	3838
0.712329	12	37	54	3954
0.716438	10	35	49	4069
0.720548	7	34	44	4184
0.724658	5	33	39	4300
0.728767	5	33	39	4300
0.732877	5	33	39	4300
0.736986	5	33	39	4300
0.741096	4	32	38	4128
0.745205	4	32	38	3956
0.749315	4	32	38	3785
0.753425	4	32	38	3613
0.757534	4	32	38	3441
0.761644	4	32	38	3270
0.765753	3	31	37	3098
0.769863	3	31	37	2926
0.773973	3	31	37	2755
0.778082	3	31	37	2583
0.782192	3	31	37	2412
0.786301	3	31	37	2240
0.790411	2	30	36	2068
0.794521	2	30	36	1897
0.79863	2	30	36	1725
0.80274	2	30	36	1553
0.806849	2	30	36	1382
0.810959	2	30	36	1210
0.815068	2	30	36	1039
0.819178	2	30	36	1039
0.823288	2	30	36	1039
0.827397	2	30	36	1039
0.831507	1	28	34	986
0.835616	1	27	33	933
0.839726	1	26	32	880
0.843836	1	24	30	828
0.847945	1	23	29	775
0.852055	1	22	28	722
0.856164	1	20	27	670
0.860274	1	19	25	617
0.864384	1	18	24	564
0.868493	1	16	23	512
0.872603	1	15	22	459
0.876712	1	14	20	406
0.880822	1	12	19	354
0.884932	1	11	18	301
0.889041	1	10	17	248
0.893151	1	8	15	196
0.89726	1	7	14	143
0.90137	1	6	13	90
0.905479	1	5	12	38
0.909589	1	5	12	38
0.913699	1	5	12	38
0.917808	1	5	12	38
0.921918	1	4	11	36
0.926027	1	4	11	35
0.930137	1	4	11	33
0.934247	1	4	11	32
0.938356	1	3	11	31
0.942466	1	3	11	29
0.946575	1	3	11	28
0.950685	1	3	11	27
0.954795	1	3	11	25
0.958904	1	2	11	24
0.963014	1	2	11	22
0.967123	1	2	11	21
0.971233	1	2	11	20
0.975342	1	2	11	18
0.979452	1	1	11	17
0.983562	1	1	11	16
0.987671	1	1	11	14
0.991781	1	1	11	13
0.99589	1	1	11	12
1	1	1	11	12

